Statistical Inference on the Cure Time

In population-based cancer survival analysis, the net survival is important for government to assess health care programs. For decades, it is observed that the net survival reaches a plateau after long-term follow-up, this is so called ``statistical cure''. Several methods were proposed to address the statistical cure. Besides, the cure time can be used to evaluate the time period of a health care program for a specific patient population, and it also can be helpful for a clinician to explain the prognosis for patients, therefore the cure time is an important health care index. However, those proposed methods assume the cure time to be infinity, thus it is inconvenient to make inference on the cure time. In this dissertation, we define a more general concept of statistical cure via conditional survival. Based on the newly defined statistical cure, the cure time is well defined. We develop cure time model methodologies and show a variety of properties through simulation. In data analysis, cure times are estimated for 22 major cancers in Taiwan, we further use colorectal cancer data as an example to conduct statistical inference via cure time model with covariate sex, age group, and stage. This dissertation provides a methodology to obtain cure time estimate, which can contribute to public health policy making.

==> figures/data_demo.csv <==
Z,死因,Z=C,Z=O,Z=D,Z=T,sex,agegp,stage,lateral,grade
1.68,,1,0,0,0,1,50-,I,1,9
11.03,R54 Age-related physical debility,0,0,0,1,2,80+,II,0,2
5.08,J46 哮喘,0,1,0,0,1,70-79,III,0,3
0.67,C349 肺及支氣管惡性腫瘤,0,0,1,0,1,60-69,IV,1,3
1.74,C349 肺及支氣管惡性腫瘤,0,0,1,0,1,60-69,IV,2,2
0.24,C349 肺及支氣管惡性腫瘤,0,0,0,1,1,60-69,IV,1,9
2.34,C021 舌惡性腫瘤,0,0,1,0,1,60-69,III,2,1
6.89,J960 急性呼吸衰竭,0,0,0,1,1,50-59,II,0,2
7.79,,1,0,0,0,1,60-69,III,0,3
1.91,,1,0,0,0,1,70-79,IV,0,3
1.12,,1,0,0,0,2,50-59,II,2,3
8.55,,1,0,0,0,2,50-,III,2,3
6.91,G700 重症肌無力,0,1,0,0,2,70-79,I,0,2
0.91,E142 糖尿病,0,1,0,0,2,50-59,I,0,9


==> figures/prostate_skin_rs_d84102_f103.csv <==
period,gender,site,behavior,fu,l,d,w,cum_obs,cum_rs
84-102,Total,prostate,insitu,1,103,10,0,90.29126214,93.95366692
84-102,Total,prostate,insitu,2,93,4,4,86.32241545,93.32631701
84-102,Total,prostate,insitu,3,85,5,4,81.12226994,91.40747929
84-102,Total,prostate,insitu,4,76,6,3,74.58893276,87.91092764
84-102,Total,prostate,insitu,5,67,6,5,67.65042739,83.57456904
84-102,Total,prostate,insitu,6,56,3,3,63.92655065,82.67832691
84-102,Total,prostate,insitu,7,50,2,7,61.17702159,83.22229011
84-102,Total,prostate,insitu,8,41,2,4,58.03973843,83.07029933
84-102,Total,prostate,insitu,9,35,0,7,58.03973843,87.41398237
84-102,Total,prostate,insitu,10,28,1,8,55.621416,88.60323648
84-102,Total,prostate,insitu,11,19,0,4,55.621416,93.81183367
84-102,Total,prostate,insitu,12,15,3,1,44.11353683,78.76209793
84-102,Total,prostate,insitu,13,11,1,0,40.1032153,76.13908576
84-102,Total,prostate,insitu,14,10,1,3,35.38518997,71.98794652
84-102,Total,prostate,insitu,15,6,0,2,35.38518997,77.43792683
84-102,Total,prostate,insitu,16,4,1,2,23.59012665,56.62038635
84-102,Total,prostate,insitu,17,1,0,1,23.59012665,66.5494686
84-102,Total,prostate,insitu+invasive,1,55409,5239,20,90.5431506,94.50028012
84-102,Total,prostate,insitu+invasive,2,50150,4780,4269,81.52947252,88.91079929
84-102,Total,prostate,insitu+invasive,3,41101,3766,3887,73.68831837,84.14719695
84-102,Total,prostate,insitu+invasive,4,33448,2896,3515,66.9543959,80.25435517
84-102,Total,prostate,insitu+invasive,5,27037,2274,2994,60.99299041,76.94551536
84-102,Total,prostate,insitu+invasive,6,21769,1824,2484,55.5732401,73.98657734
84-102,Total,prostate,insitu+invasive,7,17461,1433,2043,50.72902629,71.5083744
84-102,Total,prostate,insitu+invasive,8,13985,1230,1716,45.97571614,68.81493784
84-102,Total,prostate,insitu+invasive,9,11039,919,1423,41.88453404,66.79060819
84-102,Total,prostate,insitu+invasive,10,8697,707,1070,38.2564569,65.23041209
84-102,Total,prostate,insitu+invasive,11,6920,601,1007,34.67317465,63.4623261
84-102,Total,prostate,insitu+invasive,12,5312,471,735,31.37029968,61.84852902
84-102,Total,prostate,insitu+invasive,13,4106,353,704,28.42045531,60.64052532
84-102,Total,prostate,insitu+invasive,14,3049,262,546,25.73812127,59.74020127
84-102,Total,prostate,insitu+invasive,15,2241,208,478,23.06403075,58.59933566
84-102,Total,prostate,insitu+invasive,16,1555,123,427,20.94932647,58.68144935
84-102,Total,prostate,insitu+invasive,17,1005,72,319,19.16535071,59.73134859
84-102,Total,prostate,insitu+invasive,18,614,40,242,17.61035268,61.36394626
84-102,Total,prostate,insitu+invasive,19,332,23,187,15.91207968,62.50145269
84-102,Total,prostate,insitu+invasive,20,122,4,118,14.90178891,66.49346036
84-102,Total,prostate,invasive,1,55306,5229,20,90.54361979,94.50130128
84-102,Total,prostate,invasive,2,50057,4776,4265,81.52033675,88.90227085
84-102,Total,prostate,invasive,3,41016,3761,3883,73.67383874,84.13284067
84-102,Total,prostate,invasive,4,33372,2890,3512,66.93935639,80.23904735
84-102,Total,prostate,invasive,5,26970,2268,2989,60.97996559,76.93247554
84-102,Total,prostate,invasive,6,21713,1821,2481,55.55588366,73.96826472
84-102,Total,prostate,invasive,7,17411,1431,2036,50.70622408,71.48222782
84-102,Total,prostate,invasive,8,13944,1228,1712,45.94864132,68.78204672
84-102,Total,prostate,invasive,9,11004,919,1416,41.84735913,66.7413778
84-102,Total,prostate,invasive,10,8669,706,1062,38.21695418,65.17517736
84-102,Total,prostate,invasive,11,6901,601,1003,34.62786292,63.39359775
84-102,Total,prostate,invasive,12,5297,468,734,31.34067431,61.80704653
84-102,Total,prostate,invasive,13,4095,352,704,28.39332797,60.60213017
84-102,Total,prostate,invasive,14,3039,261,543,25.71558322,59.71007596
84-102,Total,prostate,invasive,15,2235,208,476,23.03714491,58.55555625
84-102,Total,prostate,invasive,16,1551,122,425,20.93738273,58.67336727
84-102,Total,prostate,invasive,17,1004,72,318,19.15336905,59.71662969
84-102,Total,prostate,invasive,18,614,40,242,17.59934316,61.34882506
84-102,Total,prostate,invasive,19,332,23,187,15.90213187,62.48605118
84-102,Total,prostate,invasive,20,122,4,118,14.89247271,66.47707516
84-102,Male,prostate,insitu,1,103,10,0,90.29126214,94.56886577
84-102,Male,prostate,insitu,2,93,4,4,86.32241545,94.59060962
84-102,Male,prostate,insitu,3,85,5,4,81.12226994,93.31631439
84-102,Male,prostate,insitu,4,76,6,3,74.58893276,90.4310778
84-102,Male,prostate,insitu,5,67,6,5,67.65042739,86.69573924
84-102,Male,prostate,insitu,6,56,3,3,63.92655065,86.49841065
84-102,Male,prostate,insitu,7,50,2,7,61.17702159,87.82654083
84-102,Male,prostate,insitu,8,41,2,4,58.03973843,88.4867729
84-102,Male,prostate,insitu,9,35,0,7,58.03973843,94.01011238
84-102,Male,prostate,insitu,10,28,1,8,55.621416,96.24529967
84-102,Male,prostate,insitu,11,19,0,4,55.621416,102.9753555
84-102,Male,prostate,insitu,12,15,3,1,44.11353683,87.32544785
84-102,Male,prostate,insitu,13,11,1,0,40.1032153,85.33677015
84-102,Male,prostate,insitu,14,10,1,3,35.38518997,81.57222257
84-102,Male,prostate,insitu,15,6,0,2,35.38518997,88.84554083
84-102,Male,prostate,insitu,16,4,1,2,23.59012665,65.88622866
84-102,Male,prostate,insitu,17,1,0,1,23.59012665,78.24166766
84-102,Male,prostate,insitu+invasive,1,55409,5239,20,90.5431506,95.17832404
84-102,Male,prostate,insitu+invasive,2,50150,4780,4269,81.52947252,90.22437555
84-102,Male,prostate,insitu+invasive,3,41101,3766,3887,73.68831837,86.05962301
84-102,Male,prostate,insitu+invasive,4,33448,2896,3515,66.9543959,82.74411213
84-102,Male,prostate,insitu+invasive,5,27037,2274,2994,60.99299041,79.99624329
84-102,Male,prostate,insitu+invasive,6,21769,1824,2484,55.5732401,77.58181817
84-102,Male,prostate,insitu+invasive,7,17461,1433,2043,50.72902629,75.64914191
84-102,Male,prostate,insitu+invasive,8,13985,1230,1716,45.97571614,73.4625841
84-102,Male,prostate,insitu+invasive,9,11039,919,1423,41.88453404,71.97158634
84-102,Male,prostate,insitu+invasive,10,8697,707,1070,38.2564569,70.96738966
84-102,Male,prostate,insitu+invasive,11,6920,601,1007,34.67317465,69.72535973
84-102,Male,prostate,insitu+invasive,12,5312,471,735,31.37029968,68.63568945
84-102,Male,prostate,insitu+invasive,13,4106,353,704,28.42045531,67.98707396
84-102,Male,prostate,insitu+invasive,14,3049,262,546,25.73812127,67.67957775
84-102,Male,prostate,insitu+invasive,15,2241,208,478,23.06403075,67.08147941
84-102,Male,prostate,insitu+invasive,16,1555,123,427,20.94932647,67.88899199
84-102,Male,prostate,insitu+invasive,17,1005,72,319,19.16535071,69.84673144
84-102,Male,prostate,insitu+invasive,18,614,40,242,17.61035268,72.54442856
84-102,Male,prostate,insitu+invasive,19,332,23,187,15.91207968,74.70786709
84-102,Male,prostate,insitu+invasive,20,122,4,118,14.90178891,80.44088552
84-102,Male,prostate,invasive,1,55306,5229,20,90.54361979,95.17946331
84-102,Male,prostate,invasive,2,50057,4776,4265,81.52033675,90.21592511
84-102,Male,prostate,invasive,3,41016,3761,3883,73.67383874,86.04524168
84-102,Male,prostate,invasive,4,33372,2890,3512,66.93935639,82.72871037
84-102,Male,prostate,invasive,5,26970,2268,2989,60.97996559,79.98304056
84-102,Male,prostate,invasive,6,21713,1821,2481,55.55588366,77.56297201
84-102,Male,prostate,invasive,7,17411,1431,2036,50.70622408,75.62186416
84-102,Male,prostate,invasive,8,13944,1228,1712,45.94864132,73.42778808
84-102,Male,prostate,invasive,9,11004,919,1416,41.84735913,71.91879439
84-102,Male,prostate,invasive,10,8669,706,1062,38.21695418,70.90745834
84-102,Male,prostate,invasive,11,6901,601,1003,34.62786292,69.64988183
84-102,Male,prostate,invasive,12,5297,468,734,31.34067431,68.58968649
84-102,Male,prostate,invasive,13,4095,352,704,28.39332797,67.94394649
84-102,Male,prostate,invasive,14,3039,261,543,25.71558322,67.64525048
84-102,Male,prostate,invasive,15,2235,208,476,23.03714491,67.0307946
84-102,Male,prostate,invasive,16,1551,122,425,20.93738273,67.87843545
84-102,Male,prostate,invasive,17,1004,72,318,19.15336905,69.8283055
84-102,Male,prostate,invasive,18,614,40,242,17.59934316,72.52529095
84-102,Male,prostate,invasive,19,332,23,187,15.90213187,74.68815875
84-102,Male,prostate,invasive,20,122,4,118,14.89247271,80.41966478
84-102,Total,skin,insitu,1,3377,146,2,95.67535545,99.45028232
84-102,Total,skin,insitu,2,3229,151,318,90.9694992,98.44229759
84-102,Total,skin,insitu,3,2760,118,229,86.9118916,97.91550629
84-102,Total,skin,insitu,4,2413,119,250,82.39156158,96.78242052
84-102,Total,skin,insitu,5,2044,96,208,78.31445338,96.09441132
84-102,Total,skin,insitu,6,1740,103,154,73.46394905,94.22760475
84-102,Total,skin,insitu,7,1483,71,120,69.79849551,93.65788539
84-102,Total,skin,insitu,8,1292,70,124,65.82622341,92.53142586
84-102,Total,skin,insitu,9,1098,72,113,61.27558675,90.13521393
84-102,Total,skin,insitu,10,913,42,91,58.3089301,89.71967549
84-102,Total,skin,insitu,11,780,42,89,54.97925632,88.5721498
84-102,Total,skin,insitu,12,649,32,60,52.13703305,87.93131516
84-102,Total,skin,insitu,13,557,28,94,49.27460771,87.26179076
84-102,Total,skin,insitu,14,435,23,82,46.39817122,86.3625916
84-102,Total,skin,insitu,15,330,15,77,44.01061524,86.14071644
84-102,Total,skin,insitu,16,238,12,64,41.44689008,85.41531886
84-102,Total,skin,insitu,17,162,11,37,38.26977655,83.27281966
84-102,Total,skin,insitu,18,114,4,43,36.6148673,84.12736328
84-102,Total,skin,insitu,19,67,3,25,34.59937001,84.04982905
84-102,Total,skin,insitu,20,39,2,37,31.22382172,80.40738937
84-102,Total,skin,insitu+invasive,1,45563,3726,9,91.82150422,95.3765126
84-102,Total,skin,insitu+invasive,2,41828,2812,3458,85.38238928,92.19397742
84-102,Total,skin,insitu+invasive,3,35558,2087,2885,80.15916094,89.9805707
84-102,Total,skin,insitu+invasive,4,30586,1722,2500,75.45388159,88.10766918
84-102,Total,skin,insitu+invasive,5,26364,1314,2379,71.51551537,86.89191305
84-102,Total,skin,insitu+invasive,6,22671,1175,2133,67.62601408,85.53032314
84-102,Total,skin,insitu+invasive,7,19363,942,1882,64.16799078,84.49975984
84-102,Total,skin,insitu+invasive,8,16539,772,1761,61.00436151,83.65348192
84-102,Total,skin,insitu+invasive,9,14006,656,1572,57.97721619,82.80001664
84-102,Total,skin,insitu+invasive,10,11778,525,1381,55.23195905,82.16348503
84-102,Total,skin,insitu+invasive,11,9872,433,1229,52.64860088,81.64123238
84-102,Total,skin,insitu+invasive,12,8210,387,971,50.0108886,80.86029723
84-102,Total,skin,insitu+invasive,13,6852,287,1125,47.72881132,80.53169626
84-102,Total,skin,insitu+invasive,14,5440,233,956,45.48761563,80.15556203
84-102,Total,skin,insitu+invasive,15,4251,183,811,43.32294688,79.77443243
84-102,Total,skin,insitu+invasive,16,3257,111,794,41.64153181,80.19438975
84-102,Total,skin,insitu+invasive,17,2352,89,678,39.80045067,80.19630996
84-102,Total,skin,insitu+invasive,18,1585,59,628,37.95290812,80.10371682
84-102,Total,skin,insitu+invasive,19,898,31,473,36.17431378,79.90631439
84-102,Total,skin,insitu+invasive,20,394,8,386,34.7345401,80.34676627
84-102,Total,skin,invasive,1,42186,3580,7,91.51306822,95.05072649
84-102,Total,skin,invasive,2,38599,2661,3140,84.93670173,91.69617596
84-102,Total,skin,invasive,3,32798,1969,2656,79.62242255,89.35112624
84-102,Total,skin,invasive,4,28173,1603,2250,74.90359886,87.4214395
84-102,Total,skin,invasive,5,24320,1218,2171,70.97699904,86.16635461
84-102,Total,skin,invasive,6,20931,1072,1979,67.16147148,84.84310418
84-102,Total,skin,invasive,7,17880,871,1762,63.72023131,83.77872052
84-102,Total,skin,invasive,8,15247,702,1637,60.62000589,82.95423795
84-102,Total,skin,invasive,9,12908,584,1459,57.7130729,82.218861
84-102,Total,skin,invasive,10,10865,483,1290,54.98553726,81.56572549
84-102,Total,skin,invasive,11,9092,391,1140,52.46273216,81.09254773
84-102,Total,skin,invasive,12,7561,355,911,49.84162599,80.3008868
84-102,Total,skin,invasive,13,6295,259,1031,47.60804503,79.99943184
84-102,Total,skin,invasive,14,5005,210,874,45.41940899,79.6641442
84-102,Total,skin,invasive,15,3921,168,734,43.2724026,79.27024179
84-102,Total,skin,invasive,16,3019,99,730,41.65824741,79.7707067
84-102,Total,skin,invasive,17,2190,78,641,39.92016595,79.92733524
84-102,Total,skin,invasive,18,1471,55,585,38.05711196,79.76578649
84-102,Total,skin,invasive,19,831,28,448,36.30159444,79.56728728
84-102,Total,skin,invasive,20,355,6,349,35.09489324,80.44959953
84-102,Male,skin,insitu,1,1630,74,1,95.45872967,99.61377563
84-102,Male,skin,insitu,2,1555,71,158,90.86688021,99.16342488
84-102,Male,skin,insitu,3,1326,64,108,86.29496171,98.45373588
84-102,Male,skin,insitu,4,1154,58,112,81.73657575,97.68166608
84-102,Male,skin,insitu,5,984,54,114,76.97522183,96.53780976
84-102,Male,skin,insitu,6,816,47,69,72.34587387,95.28556129
84-102,Male,skin,insitu,7,700,39,53,68.15658051,94.38286406
84-102,Male,skin,insitu,8,608,34,50,64.1817542,93.54173473
84-102,Male,skin,insitu,9,524,29,38,60.49606931,92.69163217
84-102,Male,skin,insitu,10,457,22,54,57.40092157,92.54960677
84-102,Male,skin,insitu,11,381,19,49,54.34168592,92.36172775
84-102,Male,skin,insitu,12,313,11,34,52.32223138,93.94589402
84-102,Male,skin,insitu,13,268,14,38,49.38041917,94.04043802
84-102,Male,skin,insitu,14,216,16,43,45.31827672,91.53477182
84-102,Male,skin,insitu,15,157,10,33,42.0927766,90.28078748
84-102,Male,skin,insitu,16,114,5,29,39.97756169,90.84111011
84-102,Male,skin,insitu,17,80,3,16,38.31182996,92.67660351
84-102,Male,skin,insitu,18,61,3,23,35.98990087,92.74117428
84-102,Male,skin,insitu,19,35,2,13,33.46429379,92.24704271
84-102,Male,skin,insitu,20,20,2,18,27.37987674,81.31941049
84-102,Male,skin,insitu+invasive,1,24405,2297,5,90.58703002,94.35089515
84-102,Male,skin,insitu+invasive,2,22103,1618,1795,83.67515269,90.8713636
84-102,Male,skin,insitu+invasive,3,18690,1197,1552,78.08404196,88.4291063
84-102,Male,skin,insitu+invasive,4,15941,976,1261,73.1064106,86.3880345
84-102,Male,skin,insitu+invasive,5,13704,756,1231,68.88373829,84.95743442
84-102,Male,skin,insitu+invasive,6,11717,645,1095,64.90594061,83.58538092
84-102,Male,skin,insitu+invasive,7,9977,499,972,61.49343778,82.72823915
84-102,Male,skin,insitu+invasive,8,8506,423,891,58.26637691,81.92383773
84-102,Male,skin,insitu+invasive,9,7192,331,792,55.42850599,81.47352135
84-102,Male,skin,insitu+invasive,10,6069,282,678,52.70061093,81.04257927
84-102,Male,skin,insitu+invasive,11,5109,235,653,50.11103569,80.73532839
84-102,Male,skin,insitu+invasive,12,4221,202,502,47.56130541,80.36576424
84-102,Male,skin,insitu+invasive,13,3517,158,565,45.23801395,80.3075506
84-102,Male,skin,insitu+invasive,14,2794,136,484,42.82721069,80.00651658
84-102,Male,skin,insitu+invasive,15,2174,115,399,40.33284289,79.38463407
84-102,Male,skin,insitu+invasive,16,1660,57,399,38.75874358,80.43654723
84-102,Male,skin,insitu+invasive,17,1204,52,336,36.81332402,80.67887597
84-102,Male,skin,insitu+invasive,18,816,37,317,34.7416997,80.55906576
84-102,Male,skin,insitu+invasive,19,462,20,248,32.68597782,80.14801908
84-102,Male,skin,insitu+invasive,20,194,7,187,30.40934255,79.16979884
84-102,Male,skin,invasive,1,22775,2223,4,90.23844026,93.97508385
84-102,Male,skin,invasive,2,20548,1547,1637,83.16279885,90.28243327
84-102,Male,skin,invasive,3,17364,1133,1444,77.50101234,87.72033202
84-102,Male,skin,invasive,4,14787,918,1149,72.49514221,85.59254593
84-102,Male,skin,invasive,5,12720,702,1117,68.31049477,84.14316498
84-102,Male,skin,invasive,6,10901,598,1026,64.37810394,82.76447958
84-102,Male,skin,invasive,7,9277,460,919,61.01956379,81.91138229
84-102,Male,skin,invasive,8,7898,389,841,57.8451592,81.11039242
84-102,Male,skin,invasive,9,6668,302,754,55.06829732,80.68860001
84-102,Male,skin,invasive,10,5612,260,624,52.36683368,80.23729101
84-102,Male,skin,invasive,11,4728,216,604,49.81119968,79.92183833
84-102,Male,skin,invasive,12,3908,191,468,47.22166807,79.41754515
84-102,Male,skin,invasive,13,3249,144,527,44.94401937,79.34949614
84-102,Male,skin,invasive,14,2578,120,441,42.65630682,79.20024609
84-102,Male,skin,invasive,15,2017,105,366,40.21415185,78.62002477
84-102,Male,skin,invasive,16,1546,52,370,38.67768169,79.70225123
84-102,Male,skin,invasive,17,1124,49,320,36.71169994,79.844175
84-102,Male,skin,invasive,18,755,34,294,34.65874304,79.71323037
84-102,Male,skin,invasive,19,427,18,235,32.64304877,79.32158875
84-102,Male,skin,invasive,20,174,5,169,30.81941476,79.39419712
84-102,Female,skin,insitu,1,1747,72,1,95.87746922,99.22011501
84-102,Female,skin,insitu,2,1674,80,160,91.06555107,97.63832816
84-102,Female,skin,insitu,3,1434,54,121,87.48525274,97.20392739
84-102,Female,skin,insitu,4,1259,61,138,83.00071457,95.69239107
84-102,Female,skin,insitu,5,1060,42,94,79.55942137,95.36031973
84-102,Female,skin,insitu,6,924,56,85,74.50516431,92.91078224
84-102,Female,skin,insitu,7,783,32,67,71.32415663,92.59500133
84-102,Female,skin,insitu,8,684,36,74,67.35557914,91.16734165
84-102,Female,skin,insitu,9,574,43,75,61.9570891,87.34304527
84-102,Female,skin,insitu,10,456,20,37,59.12476503,86.71703057
84-102,Female,skin,insitu,11,399,23,40,55.5367186,84.7534898
84-102,Female,skin,insitu,12,336,21,26,51.92597219,82.25296029
84-102,Female,skin,insitu,13,289,14,56,49.140671,81.00406863
84-102,Female,skin,insitu,14,219,7,39,47.41643693,81.50985372
84-102,Female,skin,insitu,15,173,5,44,45.84635624,82.16778102
84-102,Female,skin,insitu,16,124,7,35,42.83298071,80.36437605
84-102,Female,skin,insitu,17,82,8,21,38.04047937,74.84479147
84-102,Female,skin,insitu,18,53,1,20,37.15581706,76.57024051
84-102,Female,skin,insitu,19,32,1,12,35.72674718,77.08352226
84-102,Female,skin,insitu,20,19,0,19,35.72674718,80.57931132
84-102,Female,skin,insitu+invasive,1,21158,1429,4,93.24541501,96.63820376
84-102,Female,skin,insitu+invasive,2,19725,1194,1663,87.35264631,93.86806967
84-102,Female,skin,insitu+invasive,3,16868,890,1333,82.55408721,91.97979732
84-102,Female,skin,insitu+invasive,4,14645,746,1239,78.16313152,90.350118
84-102,Female,skin,insitu+invasive,5,12660,558,1148,74.55440842,89.4294502
84-102,Female,skin,insitu+invasive,6,10954,530,1038,70.76774465,88.12666139
84-102,Female,skin,insitu+invasive,7,9386,443,910,67.25748702,86.95749381
84-102,Female,skin,insitu+invasive,8,8033,349,870,64.16813943,86.12382701
84-102,Female,skin,insitu+invasive,9,6814,325,780,60.92177497,84.88369209
84-102,Female,skin,insitu+invasive,10,5709,243,703,58.15854747,84.09318601
84-102,Female,skin,insitu+invasive,11,4763,198,576,55.58527542,83.41411457
84-102,Female,skin,insitu+invasive,12,3989,185,469,52.84635521,82.25748053
84-102,Female,skin,insitu+invasive,13,3335,129,560,50.61487245,81.72813613
84-102,Female,skin,insitu+invasive,14,2646,97,472,48.57767634,81.37096137
84-102,Female,skin,insitu+invasive,15,2077,68,412,46.81215951,81.34037997
84-102,Female,skin,insitu+invasive,16,1597,54,395,45.00590255,81.19240625
84-102,Female,skin,insitu+invasive,17,1148,37,342,43.30148249,81.05441247
84-102,Female,skin,insitu+invasive,18,769,22,311,41.7486991,81.11445815
84-102,Female,skin,insitu+invasive,19,436,11,225,40.32911427,81.26459285
84-102,Female,skin,insitu+invasive,20,200,1,199,39.92782955,83.28821567
84-102,Female,skin,invasive,1,19411,1357,3,93.00857827,96.40550919
84-102,Female,skin,invasive,2,18051,1114,1503,87.01929788,93.52897624
84-102,Female,skin,invasive,3,15434,836,1212,82.11316536,91.51172743
84-102,Female,skin,invasive,4,13386,685,1101,77.7309817,89.87193317
84-102,Female,skin,invasive,5,11600,516,1054,74.10873059,88.90101958
84-102,Female,skin,invasive,6,10030,474,953,70.4318019,87.69694032
84-102,Female,skin,invasive,7,8603,411,843,66.89364012,86.45455794
84-102,Female,skin,invasive,8,7349,313,796,63.88145348,85.6724462
84-102,Female,skin,invasive,9,6240,282,705,60.82165392,84.65286235
84-102,Female,skin,invasive,10,5253,223,666,58.0649001,83.84883896
84-102,Female,skin,invasive,11,4364,175,536,55.58409992,83.28467019
84-102,Female,skin,invasive,12,3653,164,443,52.92759624,82.252439
84-102,Female,skin,invasive,13,3046,115,504,50.74911608,81.7896908
84-102,Female,skin,invasive,14,2427,90,433,48.68287747,81.35423925
84-102,Female,skin,invasive,15,1904,63,368,46.89972556,81.26228326
84-102,Female,skin,invasive,16,1473,47,360,45.19494049,81.24657388
84-102,Female,skin,invasive,17,1066,29,321,43.74750451,81.53476194
84-102,Female,skin,invasive,18,716,21,291,42.13716692,81.46101197
84-102,Female,skin,invasive,19,404,10,213,40.72079156,81.58326948
84-102,Female,skin,invasive,20,181,1,180,40.27331034,83.44111453

